Safe and Verified Gomory Mixed Integer Cuts in a Rational MIP Framework

This paper is concerned with the exact solution of mixed-integer programs (MIPs) over the rational numbers, i.e., without any roundoff errors and error tolerances. Here, one computational bottleneck that should be avoided whenever possible is to employ large-scale symbolic computations. Instead it is often possible to use safe directed rounding methods, e.g., to generate provably correct dual bounds. In this work, we continue to leverage this paradigm and extend an exact branch-and-bound framework by separation routines for safe cutting planes, based on the approach first introduced by Cook, Dash, Fukasawa, and Goycoolea in 2009. Constraints are aggregated safely using approximate dual multipliers from an LP solve, followed by mixed-integer rounding to generate provably valid, although slightly weaker inequalities. We generalize this approach to problem data that is not representable in floating-point arithmetic, add routines for controlling the encoding length of the resulting cutting planes, and show how these cutting planes can be verified according to the VIPR certificate standard. Furthermore, we analyze the performance impact of these cutting planes in the context of an exact MIP framework, showing that we can solve 21.5% more instances and reduce solving times by 26.8% on the MIPLIB 2017 benchmark test set.

==> gapclosed-all-final.txt <==
                            mediumden-nointer     noenc    nosepa   reduced reduced-cuts mediumden-nointer     noenc    nosepa   reduced reduced-cuts mediumden-nointer      noenc     nosepa    reduced     reduced-cuts mediumden-nointer            noenc         nosepa         reduced     reduced-cuts
                                    ClGapRoot ClGapRoot ClGapRoot ClGapRoot    ClGapRoot         ClGapTree ClGapTree ClGapTree ClGapTree    ClGapTree        ClGapRootQ ClGapRootQ ClGapRootQ ClGapRootQ       ClGapRootQ        ClGapTreeQ       ClGapTreeQ     ClGapTreeQ      ClGapTreeQ       ClGapTreeQ
30n20b8                   0             0.000     0.000     0.000     0.000        0.000             0.199     0.290     0.033     0.273        0.416             1.000      1.000      1.000      0.000            0.000             1.000            1.459          0.166           1.373            2.094
30n20b8                   1             0.000     0.000     0.000     0.000        0.000             0.287     0.283     0.174     0.416        0.416             1.000      1.000      1.000      0.004            0.004             1.000            0.986          0.608           1.450            1.450
30n20b8                   2             0.000     0.000     0.000     0.000        0.000             0.289     0.282     0.144     0.416        0.416             1.000      1.000      1.000      0.000            0.000             1.000            0.973          0.497           1.438            1.438
CMS750_4                  0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
CMS750_4                  1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
CMS750_4                  2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
air05                     0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
air05                     1             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
air05                     2             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
app1-2                    0             0.008     0.008     0.000     0.000        0.007             0.048     0.055     0.530     0.270        0.042             1.000      1.000      0.000      0.000            0.856             1.000            1.145         10.955           5.574            0.861
app1-2                    1             0.008     0.008     0.000     0.000        0.007             0.058     0.060     0.395     0.405        0.190             1.000      1.000      0.000      0.000            0.856             1.000            1.031          6.829           6.997            3.273
app1-2                    2             0.008     0.008     0.000     0.000        0.007             0.045     0.038     0.199     0.319        0.114             1.000      1.000      0.000      0.000            0.856             1.000            0.845          4.450           7.110            2.534
assign1-5-8               0             0.090     0.090     0.000     0.000        0.086             0.418     0.285     0.526     0.591        0.451             1.000      0.997      0.000      0.000            0.949             1.000            0.682          1.258           1.414            1.078
assign1-5-8               1             0.091     0.091     0.000     0.000        0.100             0.376     0.255     0.504     0.576        0.480             1.000      1.004      0.000      0.000            1.109             1.000            0.677          1.338           1.531            1.274
assign1-5-8               2             0.091     0.089     0.000     0.000        0.104             0.414     0.278     0.511     0.601        0.484             1.000      0.975      0.000      0.000            1.146             1.000            0.672          1.235           1.454            1.170
beasleyC3                 0             0.370     0.269     0.000     0.000        0.358             0.805     0.770     0.068     0.071        0.790             1.000      0.728      0.000      0.000            0.969             1.000            0.956          0.085           0.088            0.981
beasleyC3                 1             0.390     0.314     0.000     0.000        0.332             0.793     0.777     0.069     0.069        0.806             1.000      0.804      0.000      0.000            0.851             1.000            0.980          0.087           0.087            1.016
beasleyC3                 2             0.370     0.269     0.000     0.000        0.358             0.796     0.770     0.068     0.068        0.813             1.000      0.728      0.000      0.000            0.969             1.000            0.967          0.086           0.086            1.021
binkar10_1                0             0.234     0.234     0.000     0.000        0.102             1.000     0.895     0.739     1.000        0.998             1.000      1.002      0.000      0.000            0.435             1.000            0.895          0.739           1.000            0.998
binkar10_1                1             0.239     0.248     0.000     0.000        0.097             0.938     1.000     0.748     0.865        1.000             1.000      1.037      0.000      0.000            0.406             1.000            1.066          0.797           0.922            1.066
binkar10_1                2             0.249     0.251     0.000     0.000        0.102             1.000     0.883     0.725     0.886        1.000             1.000      1.009      0.000      0.000            0.408             1.000            0.883          0.725           0.886            1.000
bnatt400                  0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
bnatt400                  1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
bnatt400                  2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
bppc4-08                  0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
bppc4-08                  1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
bppc4-08                  2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
brazil3                   0             0.000     0.000     0.000     0.000        0.818             0.178     0.178     0.171     0.155        0.818             1.000      1.000      1.000      0.000 398317560573.686             1.000            1.000          0.962           0.868            4.596
brazil3                   1             0.000     0.000     0.000     0.000        0.818             0.100     0.100     0.100     0.100        0.818             1.000      1.000      1.000      0.000 576739637960.286             1.000            1.000          1.000           1.000            8.182
brazil3                   2             0.000     0.000     0.000     0.000        0.818             0.203     0.167     0.355     0.264        0.818             1.000      1.000      1.000      0.001 474810042070.911             1.000            0.820          1.745           1.298            4.027
cbs-cta                   0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
cbs-cta                   1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
cbs-cta                   2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
chromaticindex512-7       0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
chromaticindex512-7       1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
chromaticindex512-7       2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
co-100                    0             0.003     0.003     0.000     0.000        0.007             0.756     0.529     0.849     0.888        0.890             1.000      1.000      0.000      0.000            2.582             1.000            0.699          1.123           1.174            1.177
co-100                    1             0.007     0.007     0.000     0.000        0.008             0.280     0.856     0.866     0.890        0.893             1.000      1.000      0.000      0.000            1.162             1.000            3.058          3.096           3.182            3.192
co-100                    2             0.005     0.005     0.000     0.000        0.008             0.515     0.427     0.874     0.905        0.874             1.000      1.000      0.000      0.000            1.673             1.000            0.830          1.697           1.757            1.698
cod105                    0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.009     0.034        0.011             1.000      1.000      1.000      0.000            0.009             1.000            1.000 5574186845.272 19864946163.714   6615750442.183
cod105                    1             0.000     0.000     0.000     0.000        0.000             0.000     0.016     0.016     0.034        0.000             1.000      1.000      1.000      0.000            0.000             1.000   8718216830.287 9094810064.876 18914999567.621            0.000
cod105                    2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.010     0.021        0.000             1.000      1.000      1.000      0.000            0.013             1.000            1.000 8159192007.794 17598976323.454            0.013
cost266-UUE               0             0.034     0.034     0.000     0.000        0.032             0.709     0.705     0.642     0.715        0.752             1.000      1.000      0.000      0.000            0.959             1.000            0.995          0.905           1.008            1.061
cost266-UUE               1             0.034     0.034     0.000     0.000        0.032             0.696     0.710     0.671     0.719        0.779             1.000      1.000      0.000      0.000            0.959             1.000            1.020          0.963           1.033            1.118
cost266-UUE               2             0.034     0.034     0.000     0.000        0.032             0.698     0.686     0.651     0.722        0.752             1.000      1.000      0.000      0.000            0.959             1.000            0.983          0.933           1.034            1.078
cryptanalysiskb128n5obj16 0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
cryptanalysiskb128n5obj16 1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
cryptanalysiskb128n5obj16 2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
csched007                 0             0.136     0.136     0.000     0.000        0.163             0.466     0.578     0.552     0.617        1.000             1.000      1.000      0.000      0.000            1.193             1.000            1.239          1.184           1.324            2.145
csched007                 1             0.040     0.040     0.000     0.000        0.163             0.689     0.579     0.549     0.634        1.000             1.000      1.000      0.000      0.000            4.117             1.000            0.841          0.798           0.920            1.452
csched007                 2             0.050     0.050     0.000     0.000        0.163             0.590     1.000     0.520     0.665        1.000             1.000      1.000      0.000      0.000            3.273             1.000            1.695          0.882           1.128            1.695
csched008                 0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
csched008                 1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.200             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000              inf
csched008                 2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
dano3_3                   0             0.014     0.014     0.014     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
dano3_3                   1             0.026     0.026     0.026     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
dano3_3                   2             0.018     0.018     0.018     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
dano3_5                   0             0.022     0.022     0.007     0.000        0.014             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.340      0.000            0.665             1.000            1.000          1.000           1.000            1.000
dano3_5                   1             0.012     0.012     0.004     0.000        0.014             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.367      0.000            1.223             1.000            1.000          1.000           1.000            1.000
dano3_5                   2             0.017     0.017     0.003     0.000        0.008             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.171      0.000            0.433             1.000            1.000          1.000           1.000            1.000
decomp2                   0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
decomp2                   1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
decomp2                   2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
drayage-100-23            0             0.000     0.000     0.000     0.000        0.000             0.061     0.067     0.042     0.000        0.045             1.000      1.000      0.000      0.000            0.000             1.000            1.101          0.685           0.000            0.739
drayage-100-23            1             0.000     0.000     0.000     0.000        0.000             0.048     0.128     0.050     0.000        0.000             1.000      1.000      1.000      0.000           50.774             1.000            2.659          1.043           0.000            0.000
drayage-100-23            2             0.000     0.000     0.000     0.000        0.000             0.046     0.086     0.020     0.018        0.000             1.000      1.000      0.000      0.000            0.000             1.000            1.870          0.433           0.388            0.000
eil33-2                   0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
eil33-2                   1             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
eil33-2                   2             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
enlight_hard              0             0.023     0.023     0.000     0.000        0.233             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000           10.003             1.000            1.000          1.000           1.000            1.000
enlight_hard              1             0.023     0.023     0.000     0.000        0.233             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000           10.003             1.000            1.000          1.000           1.000            1.000
enlight_hard              2             0.027     0.027     0.000     0.000        0.302             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000           11.280             1.000            1.000          1.000           1.000            1.000
ex9                       0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
ex9                       1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
ex9                       2             0.000     0.000     0.000     1.000        1.000             0.000     0.000     0.000     1.000        1.000             0.000      0.000      0.000        inf              inf             0.000            0.000          0.000             inf              inf
exp-1-500-5-5             0             0.628     0.630     0.000     0.000        0.630             1.000     1.000     0.433     0.459        1.000             1.000      1.003      0.000      0.000            1.003             1.000            1.000          0.433           0.459            1.000
exp-1-500-5-5             1             0.628     0.630     0.000     0.000        0.630             1.000     1.000     0.420     0.449        1.000             1.000      1.003      0.000      0.000            1.003             1.000            1.000          0.420           0.449            1.000
exp-1-500-5-5             2             0.628     0.630     0.000     0.000        0.630             1.000     1.000     0.431     0.451        1.000             1.000      1.004      0.000      0.000            1.004             1.000            1.000          0.431           0.451            1.000
fast0507                  0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
fast0507                  1             0.000     0.000     0.000     0.000        0.000             1.000     1.000     0.351     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          0.351           1.000            1.000
fast0507                  2             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
fastxgemm-n2r6s0t2        0             0.000     0.000     0.000     0.000        0.000             0.000     1.000     1.000     1.000        1.000             0.000      0.000      0.000      0.000            0.000             0.000              inf            inf             inf              inf
fastxgemm-n2r6s0t2        2             0.000     0.000     0.000     0.000        0.000             0.000     1.000     1.000     1.000        1.000             0.000      0.000      0.000      0.000            0.000             0.000              inf            inf             inf              inf
fiball                    0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
fiball                    1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
fiball                    2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
gen-ip002                 0             0.000     0.000     0.000     0.000        0.056             0.497     0.497     0.497     1.000        1.000             0.000      0.000      0.000      0.000              inf             1.000            1.000          1.000           2.013            2.013
gen-ip002                 1             0.000     0.000     0.000     0.000        0.056             0.489     0.489     0.489     1.000        1.000             0.000      0.000      0.000      0.000              inf             1.000            1.000          1.000           2.044            2.044
gen-ip002                 2             0.000     0.000     0.000     0.000        0.056             0.491     0.491     0.491     1.000        1.000             0.000      0.000      0.000      0.000              inf             1.000            1.000          1.000           2.036            2.036
gen-ip054                 0             0.950     0.950     0.950     0.000        0.026             0.950     0.950     0.950     1.000        1.000             1.000      1.000      1.000      0.000            0.027             1.000            1.000          1.000           1.053            1.053
gen-ip054                 1             0.950     0.950     0.950     0.000        0.026             0.950     0.950     0.950     1.000        1.000             1.000      1.000      1.000      0.000            0.027             1.000            1.000          1.000           1.053            1.053
gen-ip054                 2             0.950     0.950     0.950     0.000        0.026             0.950     0.950     0.950     1.000        1.000             1.000      1.000      1.000      0.000            0.027             1.000            1.000          1.000           1.053            1.053
glass-sc                  0             0.012     0.012     0.000     0.000        0.012             1.000     1.000     1.000     1.000        1.000             1.000      1.024      0.000      0.000            0.972             1.000            1.000          1.000           1.000            1.000
glass-sc                  1             0.012     0.012     0.000     0.000        0.012             1.000     1.000     1.000     1.000        1.000             1.000      1.024      0.000      0.000            0.972             1.000            1.000          1.000           1.000            1.000
glass-sc                  2             0.012     0.012     0.000     0.000        0.012             1.000     1.000     1.000     1.000        1.000             1.000      1.024      0.000      0.000            0.972             1.000            1.000          1.000           1.000            1.000
glass4                    0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             1.000            1.000          1.000           1.295            1.295
glass4                    1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             1.000            1.000          1.000           3.750            3.750
glass4                    2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             1.000            1.000          1.000           1.724            1.724
graph20-20-1rand          0             0.003     0.001     0.000     0.000        0.003             0.344     0.381     0.071     0.072        0.408             1.000      0.400      0.000      0.000            0.982             1.000            1.108          0.208           0.210            1.186
graph20-20-1rand          1             0.001     0.007     0.000     0.000        0.026             0.369     0.447     0.071     0.107        0.437             1.000      7.384      0.000      0.000           29.100             1.000            1.212          0.194           0.290            1.185
graph20-20-1rand          2             0.002     0.007     0.000     0.000        0.028             0.332     0.340     0.036     0.071        0.428             1.000      3.452      0.000      0.000           14.138             1.000            1.024          0.107           0.215            1.287
graphdraw-domain          1             0.000     0.008     0.000     0.000        0.008             0.000     1.000     0.820     0.761        1.000             0.000        inf      0.000      0.000              inf             0.000              inf            inf             inf              inf
graphdraw-domain          2             0.026     0.006     0.000     0.000        0.005             0.026     0.663     0.743     0.797        1.000             1.000      0.225      0.000      0.000            0.181             1.000           25.747         28.861          30.985           38.860
h80x6320d                 0             0.444     0.435     0.000     0.000        0.432             0.806     0.821     0.413     0.472        0.844             1.000      0.980      0.000      0.000            0.974             1.000            1.019          0.513           0.586            1.046
h80x6320d                 1             0.444     0.435     0.000     0.000        0.432             0.820     0.817     0.426     0.466        0.829             1.000      0.980      0.000      0.000            0.974             1.000            0.997          0.520           0.568            1.011
h80x6320d                 2             0.444     0.435     0.000     0.000        0.432             0.822     0.792     0.424     0.471        0.833             1.000      0.980      0.000      0.000            0.974             1.000            0.963          0.516           0.573            1.013
hypothyroid-k1            0             0.400     0.371     0.000     0.000        0.413             1.000     1.000     1.000     1.000        1.000             1.000      0.927      0.000      0.000            1.034             1.000            1.000          1.000           1.000            1.000
hypothyroid-k1            1             0.381     0.438     0.000     0.000        0.413             1.000     1.000     1.000     1.000        1.000             1.000      1.152      0.000      0.000            1.086             1.000            1.000          1.000           1.000            1.000
hypothyroid-k1            2             0.419     0.439     0.000     0.000        0.413             1.000     1.000     1.000     1.000        1.000             1.000      1.048      0.000      0.000            0.987             1.000            1.000          1.000           1.000            1.000
icir97_tension            0             0.000     0.000     0.000     0.000        0.000             0.521     0.493     0.836     0.795        0.753             0.000      0.000      0.000      0.000            0.000             1.000            0.947          1.605           1.526            1.447
icir97_tension            1             0.000     0.000     0.000     0.000        0.000             0.521     0.575     0.644     0.795        0.671             0.000      0.000      0.000      0.000            0.000             1.000            1.105          1.237           1.526            1.289
icir97_tension            2             0.000     0.000     0.000     0.000        0.000             0.575     0.616     0.658     0.836        0.712             0.000      0.000      0.000      0.000            0.000             1.000            1.071          1.143           1.452            1.238
irp                       0             0.531     0.529     0.000     0.000        0.724             1.000     1.000     1.000     1.000        1.000             1.000      0.995      0.000      0.000            1.363             1.000            1.000          1.000           1.000            1.000
irp                       1             0.531     0.529     0.000     0.000        0.724             1.000     1.000     1.000     1.000        1.000             1.000      0.995      0.000      0.000            1.363             1.000            1.000          1.000           1.000            1.000
irp                       2             0.531     0.529     0.000     0.000        0.739             1.000     1.000     1.000     1.000        1.000             1.000      0.995      0.000      0.000            1.392             1.000            1.000          1.000           1.000            1.000
istanbul-no-cutoff        0             0.066     0.070     0.000     0.000        0.053             1.000     1.000     1.000     1.000        1.000             1.000      1.051      0.000      0.000            0.793             1.000            1.000          1.000           1.000            1.000
istanbul-no-cutoff        1             0.054     0.054     0.000     0.000        0.063             1.000     1.000     1.000     1.000        1.000             1.000      1.003      0.000      0.000            1.171             1.000            1.000          1.000           1.000            1.000
istanbul-no-cutoff        2             0.072     0.078     0.000     0.000        0.067             1.000     1.000     1.000     1.000        1.000             1.000      1.080      0.000      0.000            0.935             1.000            1.000          1.000           1.000            1.000
k1mushroom                0             0.000     0.000     0.000     0.000        0.000             0.028     0.029     0.029     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.045          1.045           0.000            0.000
k1mushroom                1             0.000     0.000     0.000     0.000        0.000             0.030     0.030     0.031     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.031           0.000            0.000
k1mushroom                2             0.000     0.000     0.000     0.000        0.000             0.027     0.028     0.026     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.036          0.957           0.000            0.000
map10                     0             0.044     0.037     0.000     0.000        0.021             1.000     1.000     1.000     1.000        1.000             1.000      0.858      0.000      0.000            0.471             1.000            1.000          1.000           1.000            1.000
map10                     1             0.021     0.023     0.000     0.000        0.041             1.000     1.000     1.000     1.000        1.000             1.000      1.104      0.000      0.000            1.929             1.000            1.000          1.000           1.000            1.000
map10                     2             0.036     0.043     0.000     0.000        0.032             1.000     1.000     1.000     1.000        1.000             1.000      1.187      0.000      0.000            0.880             1.000            1.000          1.000           1.000            1.000
map16715-04               0             0.004     0.005     0.000     0.000        0.006             0.781     1.000     1.000     1.000        1.000             1.000      1.134      0.000      0.000            1.407             1.000            1.281          1.281           1.281            1.281
map16715-04               1             0.002     0.002     0.000     0.000        0.006             0.764     1.000     1.000     1.000        1.000             1.000      1.021      0.000      0.000            3.392             1.000            1.309          1.309           1.309            1.309
map16715-04               2             0.006     0.005     0.000     0.000        0.005             0.851     0.844     1.000     1.000        0.787             1.000      0.840      0.000      0.000            0.903             1.000            0.991          1.175           1.175            0.925
mas74                     0             0.078     0.078     0.000     0.000        0.078             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.000          1.000           1.000            1.000
mas74                     1             0.078     0.078     0.000     0.000        0.078             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.000          1.000           1.000            1.000
mas74                     2             0.078     0.078     0.000     0.000        0.078             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.003             1.000            1.000          1.000           1.000            1.000
mas76                     0             0.073     0.073     0.000     0.000        0.074             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.011             1.000            1.000          1.000           1.000            1.000
mas76                     1             0.073     0.073     0.000     0.000        0.074             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.011             1.000            1.000          1.000           1.000            1.000
mas76                     2             0.074     0.074     0.000     0.000        0.074             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.000          1.000           1.000            1.000
mc11                      0             0.062     0.061     0.000     0.000        0.061             0.167     0.180     0.017     0.020        0.172             1.000      0.982      0.000      0.000            0.974             1.000            1.078          0.101           0.118            1.031
mc11                      1             0.062     0.061     0.000     0.000        0.061             0.182     0.168     0.017     0.021        0.200             1.000      0.982      0.000      0.000            0.974             1.000            0.926          0.091           0.113            1.097
mc11                      2             0.062     0.061     0.000     0.000        0.061             0.196     0.174     0.020     0.020        0.178             1.000      0.982      0.000      0.000            0.974             1.000            0.887          0.100           0.102            0.903
mcsched                   0             0.001     0.001     0.000     0.000        0.001             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.227             1.000            1.000          1.000           1.000            1.000
mcsched                   1             0.001     0.001     0.000     0.000        0.001             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.410             1.000            1.000          1.000           1.000            1.000
mcsched                   2             0.001     0.001     0.000     0.000        0.001             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.313             1.000            1.000          1.000           1.000            1.000
mik-250-20-75-4           0             0.670     0.670     0.000     0.000        0.670             1.000     1.000     0.600     0.705        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.000          0.600           0.705            1.000
mik-250-20-75-4           1             0.670     0.670     0.000     0.000        0.670             1.000     1.000     0.617     0.710        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.000          0.617           0.710            1.000
mik-250-20-75-4           2             0.670     0.670     0.000     0.000        0.670             1.000     1.000     0.592     0.704        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.000          0.592           0.704            1.000
milo-v12-6-r2-40-1        1             0.000     0.000     0.000     0.000        0.016             0.027     0.027     0.027     0.421        0.634             1.000      1.000      1.000      0.000   5298067805.171             1.000            1.000          1.000          15.323           23.088
milo-v12-6-r2-40-1        2             0.000     0.330     0.327     0.000        0.009             0.000     0.330     0.327     0.441        0.705             0.000        inf        inf      0.000              inf             0.000              inf            inf             inf              inf
mushroom-best             0             0.000     0.000     0.000     0.000        0.000             0.069     0.143     0.123     0.100        0.098             1.000      1.000      1.000      0.000            0.000             1.000            2.069          1.775           1.454            1.419
mushroom-best             1             0.000     0.000     0.000     0.000        0.000             0.049     0.061     0.057     0.124        0.129             1.000      1.000      1.000      0.000            0.000             1.000            1.236          1.166           2.529            2.625
mushroom-best             2             0.000     0.000     0.000     0.000        0.000             0.259     0.117     0.115     0.081        0.082             1.000      1.000      1.000      0.000            0.000             1.000            0.449          0.444           0.313            0.314
mzzv11                    0             0.302     0.318     0.000     0.000        0.390             0.302     0.732     0.539     0.787        1.000             1.000      1.052      0.000      0.000            1.291             1.000            2.423          1.784           2.603            3.309
mzzv11                    1             0.000     0.442     0.000     0.000        0.369             0.000     0.713     0.821     0.747        1.000             0.000        inf        inf      0.000              inf             0.000              inf            inf             inf              inf
mzzv11                    2             0.282     0.397     0.000     0.000        0.313             0.282     0.397     0.558     0.707        1.000             1.000      1.405      0.000      0.000            1.109             1.000            1.405          1.978           2.504            3.544
mzzv42z                   0             0.016     0.232     0.000     0.000        0.256             0.016     1.000     1.000     1.000        1.000             1.000     14.461      0.000      0.000           15.965             1.000           62.281         62.281          62.281           62.281
mzzv42z                   1             0.063     0.063     0.000     0.000        0.251             0.184     0.559     0.787     1.000        1.000             1.000      1.000      0.000      0.000            3.997             1.000            3.033          4.266           5.423            5.423
n2seq36q                  0             0.000     0.000     0.000     0.000        1.000             1.000     1.000     0.000     0.000        1.000             1.000      1.000      1.000      0.000 143165576534.333             1.000            1.000          0.000           0.000            1.000
n2seq36q                  1             0.000     0.000     0.000     0.000        1.000             1.000     1.000     0.000     0.000        1.000             1.000      1.000      1.000      0.000  33893699994.112             1.000            1.000          0.000           0.000            1.000
n2seq36q                  2             0.000     0.000     0.000     0.000        0.000             1.000     1.000     0.000     0.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          0.000           0.000            1.000
n5-3                      0             0.520     0.466     0.000     0.000        0.473             1.000     1.000     0.687     0.736        1.000             1.000      0.895      0.000      0.000            0.909             1.000            1.000          0.687           0.736            1.000
n5-3                      1             0.459     0.446     0.000     0.000        0.490             1.000     1.000     0.696     0.740        1.000             1.000      0.973      0.000      0.000            1.068             1.000            1.000          0.696           0.740            1.000
n5-3                      2             0.455     0.462     0.000     0.000        0.459             1.000     1.000     0.688     0.735        1.000             1.000      1.015      0.000      0.000            1.010             1.000            1.000          0.688           0.735            1.000
neos-1122047              0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-1122047              1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-1122047              2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-1171448              0             1.000     1.000     1.000     0.000        0.000             1.000     1.000     1.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
neos-1171448              1             1.000     1.000     1.000     0.000        0.000             1.000     1.000     1.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
neos-1171448              2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-1445765              0             0.122     0.121     0.000     0.000        0.110             0.229     0.208     0.183     0.251        0.299             1.000      0.992      0.000      0.000            0.897             1.000            0.909          0.797           1.093            1.302
neos-1445765              1             0.123     0.116     0.000     0.000        0.128             0.203     0.187     0.152     0.240        0.292             1.000      0.938      0.000      0.000            1.036             1.000            0.925          0.750           1.183            1.439
neos-1445765              2             0.120     0.122     0.000     0.000        0.119             0.221     0.183     0.176     0.229        0.309             1.000      1.015      0.000      0.000            0.990             1.000            0.825          0.796           1.033            1.394
neos-1582420              0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
neos-1582420              1             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
neos-1582420              2             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
neos-2978193-inde         0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.608             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000  97454370923.178
neos-2978193-inde         1             0.000     0.000     0.000     0.000        0.000             0.000     0.464     0.000     0.000        0.608             1.000      1.000      1.000      0.000            0.000             1.000  74394016729.364          1.000           0.000  97454370923.178
neos-2978193-inde         2             0.000     0.000     0.000     0.000        0.000             0.000     0.604     0.000     0.000        0.608             1.000      1.000      1.000      0.000            0.000             1.000 102266239138.175          1.000           0.000 102988816679.275
neos-2987310-joes         0             0.844     0.844     0.000     0.000        0.844             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.000          1.000           1.000            1.000
neos-2987310-joes         1             0.817     0.817     0.000     0.000        0.844             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.033             1.000            1.000          1.000           1.000            1.000
neos-2987310-joes         2             0.844     0.844     0.000     0.000        0.844             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.000          1.000           1.000            1.000
neos-3004026-krka         0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-3004026-krka         1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-3004026-krka         2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-3024952-loue         0             0.003     0.003     0.000     0.000        0.350             0.559     0.610     0.030     0.013        0.793             1.000      1.000      0.000      0.000          107.629             1.000            1.092          0.054           0.024            1.419
neos-3024952-loue         1             0.003     0.003     0.000     0.000        0.352             0.509     0.540     0.011     0.013        0.852             1.000      1.000      0.000      0.000          108.249             1.000            1.059          0.022           0.026            1.672
neos-3024952-loue         2             0.003     0.003     0.000     0.000        0.365             0.532     0.499     0.011     0.015        0.838             1.000      1.000      0.000      0.000          112.303             1.000            0.938          0.021           0.029            1.576
neos-3083819-nubu         0             0.000     0.000     0.000     0.000        0.298             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000 103307756847.632             1.000            1.000          1.000           1.000            1.000
neos-3083819-nubu         1             0.000     0.000     0.000     0.000        0.298             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000 103307756847.632             1.000            1.000          1.000           1.000            1.000
neos-3083819-nubu         2             0.000     0.000     0.000     0.000        0.298             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000 103307756847.632             1.000            1.000          1.000           1.000            1.000
neos-3381206-awhea        0             0.000     0.000     0.000     0.000        0.512             0.002     0.000     0.000     0.000        0.588             0.000      0.000      0.000      0.000              inf             1.000            0.057          0.000           0.000          317.033
neos-3381206-awhea        1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.634             0.000      0.000      0.000      0.000            0.000             1.000            0.000          0.000           0.000         1460.157
neos-3381206-awhea        2             0.000     0.000     0.000     0.000        0.517             0.002     0.000     0.000     0.000        0.598             0.000      0.000      0.000      0.000              inf             1.000            0.000          0.000           0.000          322.328
neos-3402294-bobin        0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-3402294-bobin        1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-3402294-bobin        2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-4413714-turia        0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-4413714-turia        1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-4413714-turia        2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-4722843-widden       0             0.224     0.224     0.000     0.000        0.224             0.681     0.752     0.289     0.946        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.103          0.424           1.389            1.468
neos-4722843-widden       1             0.408     0.406     0.000     0.000        0.260             0.689     0.597     0.447     0.512        1.000             1.000      0.995      0.000      0.000            0.639             1.000            0.867          0.650           0.743            1.452
neos-4722843-widden       2             0.224     0.224     0.000     0.000        0.407             0.816     0.831     0.465     0.894        1.000             1.000      1.000      0.000      0.000            1.819             1.000            1.019          0.570           1.095            1.226
neos-4738912-atrato       0             0.262     0.268     0.000     0.000        0.879             0.636     0.835     0.156     0.165        0.994             1.000      1.020      0.000      0.000            3.348             1.000            1.313          0.246           0.259            1.564
neos-4738912-atrato       1             0.224     0.224     0.000     0.000        0.879             0.666     0.762     0.135     0.159        0.995             1.000      1.000      0.000      0.000            3.929             1.000            1.145          0.203           0.238            1.494
neos-4738912-atrato       2             0.227     0.227     0.000     0.000        0.891             0.831     0.758     0.138     0.180        0.994             1.000      1.000      0.000      0.000            3.919             1.000            0.912          0.166           0.217            1.196
neos-5093327-huahum       0             0.079     0.075     0.000     0.000        0.070             0.329     0.342     0.364     0.653        0.466             1.000      0.951      0.000      0.000            0.889             1.000            1.039          1.105           1.982            1.415
neos-5093327-huahum       1             0.075     0.086     0.000     0.000        0.067             0.357     0.326     0.414     0.643        0.464             1.000      1.150      0.000      0.000            0.890             1.000            0.914          1.158           1.800            1.298
neos-5093327-huahum       2             0.082     0.103     0.000     0.000        0.095             0.341     0.251     0.429     0.651        0.435             1.000      1.250      0.000      0.000            1.149             1.000            0.735          1.258           1.908            1.274
neos-5188808-nattai       0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             0.000      0.000      0.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
neos-5188808-nattai       1             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             0.000      0.000      0.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
neos-5188808-nattai       2             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             0.000      0.000      0.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
neos-5195221-niemur       0             0.000     0.000     0.000     0.000        0.000             0.322     0.290     0.189     0.314        0.212             0.000      0.000      0.000      0.000            0.000             1.000            0.902          0.588           0.976            0.660
neos-5195221-niemur       1             0.000     0.000     0.000     0.000        0.000             0.000     0.212     0.190     0.123        0.130             0.000      0.000      0.000      0.000            0.000             0.000              inf            inf             inf              inf
neos-5195221-niemur       2             0.000     0.000     0.000     0.000        0.000             0.000     0.190     0.159     0.177        0.190             0.000      0.000      0.000      0.000            0.000             0.000              inf            inf             inf              inf
neos-787933               0             0.039     0.038     0.000     0.000        0.068             0.062     0.053     0.003     0.005        0.423             1.000      0.993      0.000      0.000            1.744             1.000            0.851          0.050           0.087            6.786
neos-787933               1             0.033     0.033     0.000     0.000        0.052             0.052     0.055     0.003     0.004        0.309             1.000      1.000      0.000      0.000            1.556             1.000            1.059          0.064           0.084            5.983
neos-787933               2             0.035     0.036     0.000     0.000        0.066             0.047     0.047     0.005     0.006        0.417             1.000      1.018      0.000      0.000            1.883             1.000            1.020          0.103           0.121            8.958
neos-827175               0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
neos-827175               1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
neos-827175               2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
neos-848589               0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-848589               1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-848589               2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-860300               0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
neos-860300               1             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
neos-860300               2             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
neos-933966               0             1.000     1.000     1.000     0.000        0.000             1.000     1.000     1.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
neos-933966               1             1.000     1.000     1.000     0.000        0.000             1.000     1.000     1.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
neos-933966               2             1.000     1.000     1.000     0.000        0.000             1.000     1.000     1.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
neos-950242               0             0.000     0.000     0.000     0.000        0.000             0.073     0.222     0.012     0.133        0.026             0.000      0.000      0.000      0.000            0.000             1.000            3.024          0.162           1.814            0.349
neos-950242               1             0.000     0.000     0.000     0.000        0.000             0.021     0.125     0.017     0.167        0.152             0.000      0.000      0.000      0.000            0.000             1.000            6.000          0.800           8.000            7.289
neos-950242               2             0.000     0.000     0.000     0.000        0.000             0.095     0.135     0.122     0.067        0.333             0.000      0.000      0.000      0.000            0.000             1.000            1.414          1.283           0.700            3.500
neos-957323               2             0.058     0.058     0.000     0.000        0.058             0.110     0.110     0.000     0.300        0.414             1.000      1.000      0.000      0.000            1.000             1.000            1.000          0.000           2.733            3.774
neos-960392               0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-960392               1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos-960392               2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
neos17                    0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     0.959        0.935             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.959            0.935
neos17                    1             0.000     0.000     0.000     0.000        0.000             0.959     0.977     0.944     0.957        0.991             1.000      1.000      1.000      0.000            0.000             1.000            1.019          0.985           0.999            1.034
neos17                    2             0.000     0.000     0.000     0.000        0.000             0.854     0.860     0.820     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.006          0.960           1.170            1.170
neos5                     0             0.195     0.193     0.000     0.000        0.195             1.000     1.000     1.000     1.000        1.000             1.000      0.992      0.000      0.000            1.002             1.000            1.000          1.000           1.000            1.000
neos5                     1             0.184     0.172     0.000     0.000        0.150             1.000     1.000     1.000     1.000        1.000             1.000      0.935      0.000      0.000            0.815             1.000            1.000          1.000           1.000            1.000
neos5                     2             0.194     0.177     0.000     0.000        0.150             1.000     1.000     1.000     1.000        1.000             1.000      0.911      0.000      0.000            0.773             1.000            1.000          1.000           1.000            1.000
neos8                     0             0.333     0.336     0.000     0.000        0.507             0.400     1.000     0.000     1.000        1.000             1.000      1.009      0.000      0.000            1.522             1.000            2.500          0.000           2.500            2.500
neos8                     1             0.406     0.454     0.000     0.000        0.469             1.000     1.000     0.100     1.000        1.000             1.000      1.120      0.000      0.000            1.156             1.000            1.000          0.100           1.000            1.000
neos8                     2             0.398     0.358     0.000     0.000        0.552             1.000     1.000     1.000     1.000        1.000             1.000      0.900      0.000      0.000            1.389             1.000            1.000          1.000           1.000            1.000
net12                     0             0.128     0.123     0.000     0.000        0.138             0.296     0.491     0.269     0.252        0.374             1.000      0.957      0.000      0.000            1.077             1.000            1.660          0.909           0.851            1.265
net12                     1             0.128     0.133     0.000     0.000        0.107             0.243     0.416     0.253     0.622        0.397             1.000      1.037      0.000      0.000            0.835             1.000            1.713          1.042           2.562            1.636
net12                     2             0.116     0.115     0.000     0.000        0.104             0.250     0.291     0.249     0.453        0.327             1.000      0.996      0.000      0.000            0.897             1.000            1.163          0.994           1.807            1.304
netdiversion              0             0.107     0.107     0.000     0.000        0.143             1.000     1.000     0.420     1.000        1.000             1.000      1.000      0.000      0.000            1.333             1.000            1.000          0.420           1.000            1.000
netdiversion              1             0.107     0.107     0.000     0.000        0.296             0.474     0.474     1.000     1.000        1.000             1.000      1.000      0.000      0.000            2.759             1.000            1.000          2.109           2.109            2.109
netdiversion              2             0.107     0.107     0.000     0.000        0.107             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.000          1.000           1.000            1.000
nexp-150-20-8-5           0             0.317     0.355     0.000     0.000        0.324             0.624     0.566     0.058     0.073        0.565             1.000      1.122      0.000      0.000            1.022             1.000            0.908          0.092           0.118            0.905
nexp-150-20-8-5           1             0.278     0.231     0.000     0.000        0.302             0.543     0.568     0.049     0.071        0.552             1.000      0.830      0.000      0.000            1.086             1.000            1.046          0.090           0.132            1.015
nexp-150-20-8-5           2             0.308     0.353     0.000     0.000        0.310             0.518     0.612     0.056     0.072        0.590             1.000      1.146      0.000      0.000            1.009             1.000            1.182          0.107           0.139            1.139
ns1208400                 0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.250        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000             inf            0.000
ns1208400                 1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
ns1208400                 2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     1.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000             inf            0.000
ns1830653                 0             0.245     0.252     0.000     0.000        0.241             1.000     1.000     1.000     1.000        1.000             1.000      1.030      0.000      0.000            0.984             1.000            1.000          1.000           1.000            1.000
ns1830653                 1             0.253     0.241     0.000     0.000        0.252             1.000     0.241     1.000     1.000        1.000             1.000      0.951      0.000      0.000            0.996             1.000            0.241          1.000           1.000            1.000
ns1830653                 2             0.264     0.287     0.000     0.000        0.238             1.000     1.000     1.000     1.000        1.000             1.000      1.085      0.000      0.000            0.901             1.000            1.000          1.000           1.000            1.000
ns1952667                 0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
ns1952667                 1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
ns1952667                 2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
nu25-pr12                 0             0.590     0.590     0.000     0.000        0.442             1.000     1.000     1.000     0.953        1.000             1.000      1.000      0.000      0.000            0.750             1.000            1.000          1.000           0.953            1.000
nu25-pr12                 1             0.388     0.388     0.000     0.000        0.442             1.000     1.000     1.000     0.989        1.000             1.000      1.000      0.000      0.000            1.141             1.000            1.000          1.000           0.989            1.000
nu25-pr12                 2             0.612     0.612     0.000     0.000        0.654             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.068             1.000            1.000          1.000           1.000            1.000
nursesched-sprint02       0             0.372     0.372     0.000     0.000        0.721             1.000     1.000     0.721     1.000        1.000             1.000      1.000      0.000      0.000            1.937             1.000            1.000          0.721           1.000            1.000
nursesched-sprint02       1             0.581     0.581     0.000     0.000        0.721             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.240             1.000            1.000          1.000           1.000            1.000
nursesched-sprint02       2             0.574     0.574     0.000     0.000        0.535             1.000     1.000     0.721     1.000        1.000             1.000      1.000      0.000      0.000            0.932             1.000            1.000          0.721           1.000            1.000
nw04                      0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
nw04                      1             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
nw04                      2             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
p200x1188c                0             0.109     0.109     0.000     0.000        0.109             0.768     0.839     0.709     0.798        0.844             1.000      1.000      0.000      0.000            1.000             1.000            1.092          0.923           1.039            1.099
p200x1188c                1             0.109     0.109     0.000     0.000        0.109             0.814     0.796     0.771     0.796        0.868             1.000      1.000      0.000      0.000            1.000             1.000            0.978          0.948           0.979            1.067
p200x1188c                2             0.109     0.109     0.000     0.000        0.109             0.807     0.850     0.763     0.808        0.804             1.000      1.000      0.000      0.000            1.000             1.000            1.054          0.946           1.001            0.997
pg                        0             0.858     0.878     0.000     0.000        0.881             1.000     1.000     0.311     0.314        1.000             1.000      1.024      0.000      0.000            1.027             1.000            1.000          0.311           0.314            1.000
pg                        1             0.858     0.878     0.000     0.000        0.881             1.000     1.000     0.279     0.312        1.000             1.000      1.024      0.000      0.000            1.027             1.000            1.000          0.279           0.312            1.000
pg                        2             0.858     0.878     0.000     0.000        0.881             1.000     1.000     0.282     0.310        1.000             1.000      1.024      0.000      0.000            1.027             1.000            1.000          0.282           0.310            1.000
pg5_34                    0             0.774     0.772     0.000     0.000        0.772             1.000     1.000     0.290     0.343        1.000             1.000      0.997      0.000      0.000            0.997             1.000            1.000          0.290           0.343            1.000
pg5_34                    1             0.774     0.772     0.000     0.000        0.772             1.000     1.000     0.276     0.358        1.000             1.000      0.997      0.000      0.000            0.997             1.000            1.000          0.276           0.358            1.000
pg5_34                    2             0.774     0.772     0.000     0.000        0.772             1.000     1.000     0.284     0.356        1.000             1.000      0.997      0.000      0.000            0.997             1.000            1.000          0.284           0.356            1.000
physiciansched6-2         0             0.001     0.001     0.000     0.000        0.001             0.001     0.001     0.000     0.001        0.001             1.000      1.000      0.000      0.000            1.037             1.000            1.000          0.429           0.762            0.988
physiciansched6-2         1             0.001     0.001     0.000     0.000        0.001             0.001     0.001     0.001     0.000        0.001             1.000      1.000      0.000      0.000            0.862             1.000            1.000          1.050           0.350            1.167
physiciansched6-2         2             0.001     0.001     0.000     0.000        0.001             0.001     0.001     0.001     0.001        0.001             1.000      0.900      0.000      0.000            1.000             1.000            0.905          0.700           0.700            1.000
piperout-08               0             0.328     0.330     0.000     0.000        0.014             0.328     0.775     0.225     1.000        1.000             1.000      1.006      0.000      0.000            0.042             1.000            2.362          0.685           3.048            3.048
piperout-08               1             0.341     0.330     0.000     0.000        0.009             0.341     0.752     0.328     1.000        1.000             1.000      0.969      0.000      0.000            0.028             1.000            2.207          0.963           2.936            2.936
piperout-27               0             0.387     0.453     0.000     0.000        0.000             0.387     1.000     1.000     1.000        1.000             1.000      1.172      0.000      0.000            0.000             1.000            2.586          2.586           2.586            2.586
piperout-27               1             0.000     0.453     0.000     0.000        0.000             0.000     1.000     1.000     1.000        1.000             0.000        inf        inf      0.000            0.000             0.000              inf            inf             inf              inf
pk1                       0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             0.000      0.000      0.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
pk1                       1             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             0.000      0.000      0.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
pk1                       2             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             0.000      0.000      0.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
qap10                     0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
qap10                     1             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.001            0.001             1.000            1.000          1.000           1.000            1.000
qap10                     2             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.027            0.027             1.000            1.000          1.000           1.000            1.000
rail507                   0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
rail507                   1             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
rail507                   2             0.000     0.000     0.000     0.000        0.000             0.265     0.265     0.307     1.000        0.295             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.159           3.778            1.114
ran14x18-disj-8           0             0.008     0.008     0.000     0.000        0.008             0.499     0.494     0.482     0.694        1.000             1.000      0.993      0.000      0.000            0.921             1.000            0.990          0.967           1.390            2.004
ran14x18-disj-8           1             0.009     0.009     0.000     0.000        0.008             0.550     0.515     0.481     0.674        0.803             1.000      1.000      0.000      0.000            0.907             1.000            0.937          0.874           1.226            1.461
ran14x18-disj-8           2             0.009     0.008     0.000     0.000        0.008             0.503     0.450     0.502     0.672        1.000             1.000      0.988      0.000      0.000            0.907             1.000            0.895          0.997           1.334            1.987
reblock115                0             0.193     0.237     0.000     0.000        0.222             0.910     0.915     0.932     0.946        0.964             1.000      1.229      0.000      0.000            1.150             1.000            1.006          1.025           1.040            1.060
reblock115                1             0.202     0.207     0.000     0.000        0.218             0.857     0.945     0.926     0.957        0.957             1.000      1.024      0.000      0.000            1.077             1.000            1.103          1.082           1.117            1.118
reblock115                2             0.226     0.207     0.000     0.000        0.183             0.917     0.917     0.922     0.952        0.962             1.000      0.916      0.000      0.000            0.812             1.000            1.000          1.005           1.038            1.049
rmatr100-p10              0             0.043     0.043     0.000     0.000        0.039             1.000     1.000     1.000     1.000        1.000             1.000      1.003      0.000      0.000            0.920             1.000            1.000          1.000           1.000            1.000
rmatr100-p10              1             0.043     0.043     0.000     0.000        0.039             1.000     1.000     1.000     1.000        1.000             1.000      1.003      0.000      0.000            0.920             1.000            1.000          1.000           1.000            1.000
rmatr100-p10              2             0.043     0.043     0.000     0.000        0.039             1.000     1.000     1.000     1.000        1.000             1.000      1.003      0.000      0.000            0.920             1.000            1.000          1.000           1.000            1.000
rocI-4-11                 0             0.000     0.000     0.000     0.000        0.000             0.000     0.036     0.099     0.000        0.000             1.000      0.219      0.000      0.000            0.000             1.000         1194.501       3293.502           1.155            0.399
rocI-4-11                 1             0.000     0.000     0.000     0.000        0.000             0.035     0.065     0.053     0.001        0.000             0.000      0.000      0.000      0.000            0.000             1.000            1.884          1.524           0.025            0.008
rocI-4-11                 2             0.000     0.000     0.000     0.000        0.000             0.051     0.051     0.062     0.000        0.000             0.000        inf      0.000      0.000            0.000             1.000            1.004          1.217           0.000            0.000
rococoC10-001000          0             0.372     0.367     0.000     0.000        0.373             0.934     0.367     0.899     0.925        1.000             1.000      0.987      0.000      0.000            1.002             1.000            0.393          0.962           0.990            1.070
rococoC10-001000          1             0.347     0.371     0.000     0.000        0.202             0.922     0.371     0.906     0.928        0.927             1.000      1.071      0.000      0.000            0.583             1.000            0.402          0.982           1.006            1.005
rococoC10-001000          2             0.369     0.377     0.000     0.000        0.371             0.922     0.377     0.908     0.914        0.919             1.000      1.022      0.000      0.000            1.005             1.000            0.409          0.985           0.992            0.997
roi2alpha3n4              0             0.171     0.171     0.000     0.000        0.261             0.527     0.511     0.425     0.574        1.000             1.000      1.000      0.000      0.000            1.528             1.000            0.969          0.806           1.089            1.898
roi2alpha3n4              1             0.157     0.157     0.000     0.000        0.265             0.519     0.519     0.415     0.593        0.881             1.000      1.000      0.000      0.000            1.693             1.000            1.000          0.800           1.142            1.697
roi2alpha3n4              2             0.133     0.153     0.000     0.000        0.264             0.506     0.540     0.398     0.565        0.855             1.000      1.146      0.000      0.000            1.985             1.000            1.067          0.785           1.116            1.689
roll3000                  0             0.526     0.594     0.000     0.000        0.557             0.768     0.828     0.357     0.406        1.000             1.000      1.130      0.000      0.000            1.059             1.000            1.078          0.465           0.529            1.303
roll3000                  1             0.478     0.555     0.000     0.000        0.494             0.740     0.709     0.030     0.408        1.000             1.000      1.162      0.000      0.000            1.033             1.000            0.959          0.041           0.552            1.352
roll3000                  2             0.452     0.570     0.000     0.000        0.561             0.726     0.710     0.293     0.398        1.000             1.000      1.261      0.000      0.000            1.240             1.000            0.979          0.404           0.548            1.378
s250r10                   0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.027        0.042             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000         467.267          726.563
s250r10                   1             0.000     0.000     0.000     0.000        0.000             0.026     0.026     0.001     0.049        0.049             1.000      1.000      1.000      0.000            0.000             1.000            1.000          0.042           1.879            1.879
s250r10                   2             0.000     0.000     0.000     0.000        0.000             0.024     0.024     0.024     0.032        0.032             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.323            1.323
seymour1                  0             0.213     0.085     0.000     0.000        0.279             1.000     1.000     1.000     1.000        1.000             1.000      0.397      0.000      0.000            1.311             1.000            1.000          1.000           1.000            1.000
seymour1                  1             0.208     0.078     0.000     0.000        0.281             1.000     1.000     1.000     1.000        1.000             1.000      0.376      0.000      0.000            1.351             1.000            1.000          1.000           1.000            1.000
seymour1                  2             0.208     0.078     0.000     0.000        0.283             1.000     1.000     1.000     1.000        1.000             1.000      0.376      0.000      0.000            1.361             1.000            1.000          1.000           1.000            1.000
sp150x300d                0             0.523     0.523     0.000     0.000        0.531             0.805     0.834     0.253     0.254        0.888             1.000      1.000      0.000      0.000            1.015             1.000            1.036          0.314           0.316            1.104
sp150x300d                1             0.523     0.523     0.000     0.000        0.531             0.805     0.826     0.239     0.242        0.888             1.000      1.000      0.000      0.000            1.015             1.000            1.026          0.297           0.300            1.104
sp150x300d                2             0.523     0.523     0.000     0.000        0.531             0.847     0.820     0.236     0.241        0.888             1.000      1.000      0.000      0.000            1.015             1.000            0.968          0.278           0.285            1.049
sp98ar                    0             0.156     0.156     0.000     0.000        0.153             0.622     0.606     0.415     0.535        0.825             1.000      1.000      0.000      0.000            0.984             1.000            0.974          0.667           0.860            1.327
sp98ar                    1             0.156     0.156     0.000     0.000        0.153             0.620     0.593     0.405     0.531        0.790             1.000      1.000      0.000      0.000            0.984             1.000            0.956          0.654           0.856            1.274
sp98ar                    2             0.156     0.156     0.000     0.000        0.153             0.661     0.597     0.377     0.581        0.712             1.000      1.000      0.000      0.000            0.984             1.000            0.903          0.570           0.879            1.076
supportcase33             0             0.398     0.398     0.000     0.000        0.422             0.422     0.426     0.253     0.313        0.462             1.000      1.000      0.000      0.000            1.061             1.000            1.010          0.600           0.743            1.095
supportcase33             1             0.356     0.422     0.000     0.000        0.422             0.425     0.422     0.169     0.313        0.423             1.000      1.184      0.000      0.000            1.184             1.000            0.991          0.396           0.736            0.995
supportcase33             2             0.386     0.386     0.000     0.000        0.422             0.422     0.470     0.181     0.289        0.422             1.000      1.000      0.000      0.000            1.094             1.000            1.114          0.429           0.686            1.001
supportcase40             0             0.193     0.193     0.000     0.000        0.172             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            0.893             1.000            1.000          1.000           1.000            1.000
supportcase40             1             0.246     0.225     0.000     0.000        0.176             1.000     1.000     1.000     1.000        1.000             1.000      0.912      0.000      0.000            0.713             1.000            1.000          1.000           1.000            1.000
supportcase40             2             0.248     0.248     0.000     0.000        0.231             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            0.931             1.000            1.000          1.000           1.000            1.000
supportcase42             0             0.146     0.146     0.146     0.000        0.000             0.460     0.460     0.460     0.984        0.984             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           2.139            2.139
supportcase42             1             0.121     0.121     0.121     0.000        0.000             0.721     0.721     0.721     0.982        0.982             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.362            1.362
supportcase42             2             0.190     0.190     0.190     0.000        0.000             0.866     0.866     0.866     0.983        0.983             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.135            1.135
supportcase7              0             0.239     0.249     0.000     0.000        0.230             0.584     0.903     0.694     1.000        1.000             1.000      1.041      0.000      0.000            0.962             1.000            1.546          1.188           1.712            1.712
supportcase7              1             0.228     0.317     0.000     0.000        0.244             0.490     0.582     0.121     1.000        1.000             1.000      1.389      0.000      0.000            1.071             1.000            1.188          0.247           2.042            2.042
supportcase7              2             0.202     0.220     0.000     0.000        0.265             0.956     0.811     0.258     1.000        1.000             1.000      1.088      0.000      0.000            1.312             1.000            0.849          0.270           1.047            1.047
swath1                    0             0.083     0.083     0.000     0.000        0.083             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.000          1.000           1.000            1.000
swath1                    1             0.083     0.083     0.000     0.000        0.083             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.000          1.000           1.000            1.000
swath1                    2             0.083     0.083     0.000     0.000        0.083             1.000     1.000     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.000             1.000            1.000          1.000           1.000            1.000
swath3                    0             0.058     0.058     0.000     0.000        0.058             1.000     0.550     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.000             1.000            0.550          1.000           1.000            1.000
swath3                    1             0.058     0.058     0.000     0.000        0.058             1.000     0.639     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.000             1.000            0.639          1.000           1.000            1.000
swath3                    2             0.058     0.058     0.000     0.000        0.058             1.000     0.576     1.000     1.000        1.000             1.000      1.000      0.000      0.000            1.000             1.000            0.576          1.000           1.000            1.000
tbfp-network              0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
tbfp-network              1             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           1.000            1.000
tbfp-network              2             0.000     0.000     0.000     0.000        0.000             0.725     0.725     0.660     1.000        1.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          0.910           1.379            1.379
timtab1                   0             0.373     0.377     0.000     0.000        0.374             1.000     0.897     0.522     0.538        1.000             1.000      1.011      0.000      0.000            1.003             1.000            0.897          0.522           0.538            1.000
timtab1                   1             0.379     0.368     0.000     0.000        0.378             0.909     0.874     0.541     0.561        0.902             1.000      0.972      0.000      0.000            1.000             1.000            0.962          0.595           0.617            0.993
timtab1                   2             0.373     0.377     0.000     0.000        0.378             1.000     0.913     0.524     0.527        0.912             1.000      1.012      0.000      0.000            1.013             1.000            0.913          0.524           0.527            0.912
tr12-30                   0             0.576     0.576     0.000     0.000        0.576             0.966     0.958     0.111     0.120        0.966             1.000      1.000      0.000      0.000            1.000             1.000            0.992          0.115           0.124            1.000
tr12-30                   1             0.576     0.576     0.000     0.000        0.674             0.971     0.961     0.106     0.127        0.979             1.000      1.000      0.000      0.000            1.170             1.000            0.990          0.109           0.130            1.009
tr12-30                   2             0.576     0.576     0.000     0.000        0.674             0.970     0.964     0.102     0.113        0.971             1.000      1.000      0.000      0.000            1.170             1.000            0.994          0.105           0.117            1.002
traininstance6            0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
traininstance6            1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
traininstance6            2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
triptim1                  0             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
triptim1                  1             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
triptim1                  2             0.000     0.000     0.000     0.000        0.000             1.000     1.000     1.000     0.000        0.000             1.000      1.000      1.000      0.000            0.000             1.000            1.000          1.000           0.000            0.000
uct-subprob               0             0.116     0.117     0.000     0.000        0.105             0.746     0.706     0.477     0.488        0.777             1.000      1.012      0.000      0.000            0.906             1.000            0.947          0.639           0.655            1.042
uct-subprob               1             0.107     0.131     0.000     0.000        0.113             0.742     0.740     0.484     0.492        0.768             1.000      1.229      0.000      0.000            1.062             1.000            0.998          0.653           0.663            1.035
uct-subprob               2             0.160     0.115     0.000     0.000        0.118             0.743     0.738     0.472     0.504        0.782             1.000      0.719      0.000      0.000            0.735             1.000            0.993          0.636           0.678            1.052
unitcal_7                 0             0.289     0.290     0.000     0.000        0.315             0.752     0.516     0.484     0.679        1.000             1.000      1.003      0.000      0.000            1.089             1.000            0.686          0.644           0.903            1.330
unitcal_7                 1             0.303     0.292     0.000     0.000        0.286             0.678     0.687     0.517     0.820        1.000             1.000      0.964      0.000      0.000            0.944             1.000            1.013          0.763           1.209            1.475
unitcal_7                 2             0.286     0.290     0.000     0.000        0.275             0.714     0.692     0.520     0.690        1.000             1.000      1.013      0.000      0.000            0.961             1.000            0.970          0.728           0.968            1.401
wachplan                  0             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
wachplan                  1             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000
wachplan                  2             0.000     0.000     0.000     0.000        0.000             0.000     0.000     0.000     0.000        0.000             0.000      0.000      0.000      0.000            0.000             0.000            0.000          0.000           0.000            0.000

==> gapclosed-all.txt <==
                            inter-noenc inter-nosepa mediumden reduced reduced-cuts inter-noenc inter-nosepa mediumden   reduced reduced-cuts
                                  ClGap        ClGap     ClGap   ClGap        ClGap   ClGapRoot    ClGapRoot ClGapRoot ClGapRoot    ClGapRoot
30n20b8                   0       0.345        0.033     0.279   0.273        0.416       0.000        0.000     0.000     0.000        0.000
30n20b8                   1       0.294        0.174     0.416   0.416        0.416       0.000        0.000     0.000     0.000        0.000
30n20b8                   2       0.085        0.083     0.125   0.416        0.416       0.000        0.000     0.000     0.000        0.000
CMS750_4                  0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
CMS750_4                  1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
CMS750_4                  2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
air05                     0       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
air05                     1       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
air05                     2       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
app1-2                    0       0.060        0.537     0.061   0.270        0.042       0.008        0.000     0.008     0.000        0.007
app1-2                    1       0.076        0.354     0.053   0.405        0.190       0.008        0.000     0.008     0.000        0.007
app1-2                    2       0.053        0.329     0.051   0.319        0.114       0.008        0.000     0.008     0.000        0.007
assign1-5-8               0       0.221        0.494     0.367   0.591        0.451       0.092        0.000     0.097     0.000        0.086
assign1-5-8               1       0.227        0.501     0.359   0.576        0.480       0.095        0.000     0.094     0.000        0.100
assign1-5-8               2       0.146        0.524     0.404   0.601        0.484       0.096        0.000     0.096     0.000        0.104
beasleyC3                 0       0.693        0.067     0.709   0.071        0.790       0.269        0.000     0.365     0.000        0.358
beasleyC3                 1       0.694        0.067     0.658   0.069        0.806       0.314        0.000     0.288     0.000        0.332
beasleyC3                 2       0.683        0.067     0.697   0.068        0.813       0.269        0.000     0.310     0.000        0.358
bnatt400                  0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
bnatt400                  1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
bnatt400                  2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
bppc4-08                  0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
bppc4-08                  1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
bppc4-08                  2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
brazil3                   0       0.178        0.000     0.178   0.155        0.818       0.000        0.000     0.000     0.000        0.818
brazil3                   1       0.100        0.000     0.100   0.100        0.818       0.000        0.000     0.000     0.000        0.818
brazil3                   2       0.469        0.000     0.395   0.264        0.818       0.411        0.000     0.350     0.000        0.818
cbs-cta                   0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
cbs-cta                   1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
cbs-cta                   2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
chromaticindex512-7       0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
chromaticindex512-7       1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
chromaticindex512-7       2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
co-100                    0       0.851        0.849     0.578   0.888        0.890       0.004        0.000     0.004     0.000        0.007
co-100                    1       0.861        0.441     0.317   0.890        0.893       0.004        0.000     0.004     0.000        0.008
co-100                    2       0.858        0.872     0.387   0.905        0.874       0.009        0.000     0.009     0.000        0.008
cod105                    0       0.000        0.000     0.000   0.034        0.011       0.000        0.000     0.000     0.000        0.000
cod105                    1       0.000        0.016     0.000   0.034        0.000       0.000        0.000     0.000     0.000        0.000
cod105                    2       0.000        0.011     0.007   0.021        0.000       0.000        0.000     0.000     0.000        0.000
cost266-UUE               0       0.337        0.632     0.419   0.715        0.752       0.033        0.000     0.033     0.000        0.032
cost266-UUE               1       0.346        0.654     0.403   0.719        0.779       0.033        0.000     0.033     0.000        0.032
cost266-UUE               2       0.374        0.631     0.322   0.722        0.752       0.033        0.000     0.033     0.000        0.032
cryptanalysiskb128n5obj16 0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
cryptanalysiskb128n5obj16 1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
cryptanalysiskb128n5obj16 2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
csched007                 0       0.144        0.494     0.447   0.617        1.000       0.116        0.000     0.117     0.000        0.163
csched007                 1       0.189        0.555     0.437   0.634        1.000       0.105        0.000     0.105     0.000        0.163
csched007                 2       0.307        0.560     0.314   0.665        1.000       0.101        0.000     0.101     0.000        0.163
csched008                 0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
csched008                 1       0.000        0.000     0.000   0.000        0.200       0.000        0.000     0.000     0.000        0.000
csched008                 2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
decomp2                   0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
decomp2                   1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
decomp2                   2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
drayage-100-23            0       0.063        0.042     0.058   0.000        0.045       0.000        0.000     0.000     0.000        0.000
drayage-100-23            1       0.033        0.054     0.044   0.000        0.000       0.000        0.000     0.000     0.000        0.000
drayage-100-23            2       0.051        0.020     0.045   0.018        0.000       0.000        0.000     0.000     0.000        0.000
enlight_hard              0       0.453        1.000     0.504   1.000        1.000       0.000        0.000     0.000     0.000        0.233
enlight_hard              1       0.326        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.233
ex9                       0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
ex9                       1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
ex9                       2       0.000        0.000     0.000   1.000        1.000       0.000        0.000     0.000     1.000        1.000
exp-1-500-5-5             0       0.900        0.426     0.874   0.459        1.000       0.629        0.000     0.624     0.000        0.630
exp-1-500-5-5             1       0.867        0.406     0.868   0.449        1.000       0.629        0.000     0.624     0.000        0.630
exp-1-500-5-5             2       0.902        0.415     0.865   0.451        1.000       0.628        0.000     0.624     0.000        0.630
fast0507                  0       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
fast0507                  1       0.367        0.349     0.370   1.000        1.000       0.000        0.000     0.000     0.000        0.000
fast0507                  2       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
fastxgemm-n2r6s0t2        0       0.059        0.985     0.296   1.000        1.000       0.000        0.000     0.000     0.000        0.000
fastxgemm-n2r6s0t2        1       0.000        0.493     0.030   1.000        1.000       0.000        0.000     0.000     0.000        0.000
fastxgemm-n2r6s0t2        2       0.000        1.000     0.493   1.000        1.000       0.000        0.000     0.000     0.000        0.000
fiball                    0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
fiball                    1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
fiball                    2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
glass-sc                  0       0.631        0.737     0.685   1.000        1.000       0.017        0.000     0.017     0.000        0.012
glass-sc                  1       0.643        0.716     0.679   1.000        1.000       0.017        0.000     0.017     0.000        0.012
glass-sc                  2       0.645        0.734     0.684   1.000        1.000       0.017        0.000     0.017     0.000        0.012
glass4                    0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
glass4                    1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
glass4                    2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
graph20-20-1rand          0       0.008        0.036     0.000   0.072        0.408       0.000        0.000     0.000     0.000        0.003
graph20-20-1rand          1       0.000        0.071     0.036   0.107        0.437       0.000        0.000     0.000     0.000        0.026
graph20-20-1rand          2       0.000        0.071     0.000   0.071        0.428       0.000        0.000     0.000     0.000        0.028
graphdraw-domain          0       0.747        0.712     0.451   0.820        1.000       0.000        0.000     0.000     0.000        0.006
graphdraw-domain          1       0.392        0.687     0.304   0.761        1.000       0.001        0.000     0.000     0.000        0.008
graphdraw-domain          2       0.131        0.675     0.813   0.797        1.000       0.001        0.000     0.001     0.000        0.005
h80x6320d                 0       0.778        0.408     0.800   0.472        0.844       0.425        0.000     0.433     0.000        0.432
h80x6320d                 1       0.753        0.421     0.777   0.466        0.829       0.426        0.000     0.433     0.000        0.432
h80x6320d                 2       0.672        0.419     0.775   0.471        0.833       0.425        0.000     0.427     0.000        0.432
hypothyroid-k1            0       1.000        1.000     1.000   1.000        1.000       0.416        0.000     0.405     0.000        0.413
hypothyroid-k1            1       1.000        1.000     1.000   1.000        1.000       0.475        0.000     0.428     0.000        0.413
hypothyroid-k1            2       1.000        1.000     1.000   1.000        1.000       0.360        0.000     0.425     0.000        0.413
icir97_tension            0       0.562        0.781     0.589   0.795        0.753       0.000        0.000     0.000     0.000        0.000
icir97_tension            1       0.479        0.548     0.589   0.795        0.671       0.000        0.000     0.000     0.000        0.000
icir97_tension            2       0.493        0.808     0.329   0.836        0.712       0.000        0.000     0.000     0.000        0.000
k1mushroom                0       0.022        0.025     0.022   0.000        0.000       0.000        0.000     0.000     0.000        0.000
k1mushroom                1       0.030        0.031     0.035   0.000        0.000       0.000        0.000     0.000     0.000        0.000
k1mushroom                2       0.028        0.026     0.027   0.000        0.000       0.000        0.000     0.000     0.000        0.000
map10                     0       1.000        1.000     1.000   1.000        1.000       0.037        0.000     0.045     0.000        0.021
map10                     1       1.000        1.000     1.000   1.000        1.000       0.023        0.000     0.021     0.000        0.041
map10                     2       1.000        1.000     1.000   1.000        1.000       0.043        0.000     0.044     0.000        0.032
map16715-04               0       1.000        1.000     0.817   1.000        1.000       0.005        0.000     0.007     0.000        0.006
map16715-04               1       1.000        1.000     1.000   1.000        1.000       0.002        0.000     0.002     0.000        0.006
map16715-04               2       0.833        1.000     0.667   1.000        0.787       0.005        0.000     0.006     0.000        0.005
mc11                      0       0.145        0.016     0.120   0.020        0.172       0.061        0.000     0.048     0.000        0.061
mc11                      1       0.137        0.018     0.124   0.021        0.200       0.061        0.000     0.048     0.000        0.061
mc11                      2       0.158        0.016     0.119   0.020        0.178       0.061        0.000     0.048     0.000        0.061
mcsched                   0       1.000        1.000     1.000   1.000        1.000       0.001        0.000     0.001     0.000        0.001
mcsched                   1       1.000        1.000     1.000   1.000        1.000       0.001        0.000     0.001     0.000        0.001
mcsched                   2       1.000        1.000     1.000   1.000        1.000       0.001        0.000     0.001     0.000        0.001
mik-250-20-75-4           0       1.000        0.583     1.000   0.705        1.000       0.670        0.000     0.670     0.000        0.670
mik-250-20-75-4           1       1.000        0.601     1.000   0.710        1.000       0.670        0.000     0.670     0.000        0.670
mik-250-20-75-4           2       1.000        0.575     1.000   0.704        1.000       0.670        0.000     0.670     0.000        0.670
milo-v12-6-r2-40-1        1       0.000        0.000     0.000   0.421        0.634       0.000        0.000     0.000     0.000        0.016
milo-v12-6-r2-40-1        2       0.327        0.327     0.327   0.441        0.705       0.327        0.327     0.327     0.000        0.009
mushroom-best             0       0.091        0.143     0.124   0.100        0.098       0.000        0.000     0.000     0.000        0.000
mushroom-best             1       0.065        0.072     0.077   0.124        0.129       0.000        0.000     0.000     0.000        0.000
mushroom-best             2       0.036        0.041     0.037   0.081        0.082       0.000        0.000     0.000     0.000        0.000
mzzv11                    0       0.355        0.540     0.783   0.787        1.000       0.236        0.000     0.227     0.000        0.390
mzzv11                    1       0.581        0.495     0.764   0.747        1.000       0.069        0.000     0.356     0.000        0.369
mzzv11                    2       0.346        0.585     0.587   0.707        1.000       0.346        0.000     0.281     0.000        0.313
mzzv42z                   0       0.680        0.665     1.000   1.000        1.000       0.176        0.000     0.169     0.000        0.256
mzzv42z                   1       0.652        0.754     1.000   1.000        1.000       0.182        0.000     0.193     0.000        0.251
mzzv42z                   2       0.596        0.683     1.000   1.000        1.000       0.315        0.000     0.296     0.000        0.070
n2seq36q                  0       1.000        0.000     1.000   0.000        1.000       0.000        0.000     0.000     0.000        1.000
n2seq36q                  2       1.000        0.000     1.000   0.000        1.000       0.000        0.000     0.000     0.000        0.000
n5-3                      1       0.446        0.678     0.711   0.740        1.000       0.446        0.000     0.411     0.000        0.490
n5-3                      2       0.687        0.673     0.726   0.735        1.000       0.462        0.000     0.445     0.000        0.459
neos-1122047              0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-1122047              1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-1122047              2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-1171448              0       1.000        1.000     1.000   0.000        0.000       1.000        1.000     1.000     0.000        0.000
neos-1171448              1       1.000        1.000     1.000   0.000        0.000       1.000        1.000     1.000     0.000        0.000
neos-1171448              2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-1445765              0       0.148        0.179     0.183   0.251        0.299       0.126        0.000     0.124     0.000        0.110
neos-1445765              1       0.176        0.149     0.232   0.240        0.292       0.125        0.000     0.128     0.000        0.128
neos-1445765              2       0.145        0.172     0.190   0.229        0.309       0.120        0.000     0.121     0.000        0.119
neos-1582420              0       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
neos-1582420              1       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
neos-1582420              2       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
neos-2978193-inde         0       0.000        0.000     0.000   0.000        0.608       0.000        0.000     0.000     0.000        0.000
neos-2978193-inde         1       0.000        0.000     0.000   0.000        0.608       0.000        0.000     0.000     0.000        0.000
neos-2978193-inde         2       0.000        0.000     0.000   0.000        0.608       0.000        0.000     0.000     0.000        0.000
neos-3004026-krka         0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-3004026-krka         1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-3004026-krka         2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-3024952-loue         0       0.058        0.013     0.069   0.013        0.793       0.004        0.000     0.004     0.000        0.350
neos-3024952-loue         1       0.039        0.011     0.076   0.013        0.852       0.004        0.000     0.004     0.000        0.352
neos-3024952-loue         2       0.060        0.012     0.068   0.015        0.838       0.004        0.000     0.004     0.000        0.365
neos-3083819-nubu         0       0.881        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.298
neos-3083819-nubu         1       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.298
neos-3083819-nubu         2       0.905        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.298
neos-3381206-awhea        0       0.517        0.000     0.547   0.000        0.588       0.514        0.000     0.514     0.000        0.512
neos-3381206-awhea        1       0.517        0.000     0.517   0.000        0.634       0.517        0.000     0.517     0.000        0.000
neos-3381206-awhea        2       0.517        0.000     0.517   0.000        0.598       0.517        0.000     0.517     0.000        0.517
neos-3402294-bobin        0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-3402294-bobin        1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-3402294-bobin        2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-4413714-turia        0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-4413714-turia        1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-4413714-turia        2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-4738912-atrato       0       0.732        0.130     0.710   0.165        0.994       0.308        0.000     0.327     0.000        0.879
neos-4738912-atrato       1       0.835        0.137     0.740   0.159        0.995       0.336        0.000     0.314     0.000        0.879
neos-4738912-atrato       2       0.779        0.141     0.777   0.180        0.994       0.321        0.000     0.342     0.000        0.891
neos-5093327-huahum       0       0.085        0.380     0.336   0.653        0.466       0.085        0.000     0.067     0.000        0.070
neos-5093327-huahum       1       0.154        0.415     0.359   0.643        0.464       0.086        0.000     0.071     0.000        0.067
neos-5093327-huahum       2       0.198        0.420     0.346   0.651        0.435       0.101        0.000     0.083     0.000        0.095
neos-5195221-niemur       0       0.000        0.190     0.190   0.314        0.212       0.000        0.000     0.000     0.000        0.000
neos-5195221-niemur       1       0.190        0.152     0.080   0.123        0.130       0.000        0.000     0.000     0.000        0.000
neos-5195221-niemur       2       0.203        0.190     0.190   0.177        0.190       0.000        0.000     0.000     0.000        0.000
neos-787933               0       0.037        0.003     0.043   0.005        0.423       0.030        0.000     0.029     0.000        0.068
neos-787933               1       0.040        0.003     0.040   0.004        0.309       0.033        0.000     0.033     0.000        0.052
neos-787933               2       0.045        0.004     0.050   0.006        0.417       0.035        0.000     0.036     0.000        0.066
neos-827175               0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-827175               1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-827175               2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-848589               0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-848589               1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-848589               2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-860300               0       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
neos-860300               1       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
neos-860300               2       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
neos-933966               0       1.000        1.000     1.000   0.000        0.000       1.000        1.000     1.000     0.000        0.000
neos-933966               1       1.000        1.000     1.000   0.000        0.000       1.000        1.000     1.000     0.000        0.000
neos-933966               2       1.000        1.000     1.000   0.000        0.000       1.000        1.000     1.000     0.000        0.000
neos-950242               0       0.071        0.081     0.167   0.133        0.026       0.000        0.000     0.000     0.000        0.000
neos-950242               1       0.074        0.132     0.250   0.167        0.152       0.000        0.000     0.000     0.000        0.000
neos-950242               2       0.008        0.167     0.139   0.067        0.333       0.000        0.000     0.000     0.000        0.000
neos-957323               2       0.015        0.000     0.015   0.300        0.414       0.007        0.000     0.007     0.000        0.058
neos-960392               0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-960392               1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos-960392               2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
neos17                    0       0.916        0.922     0.943   0.959        0.935       0.000        0.000     0.000     0.000        0.000
neos5                     0       1.000        1.000     1.000   1.000        1.000       0.177        0.000     0.174     0.000        0.195
neos5                     1       1.000        1.000     1.000   1.000        1.000       0.167        0.000     0.177     0.000        0.150
neos5                     2       0.938        1.000     1.000   1.000        1.000       0.173        0.000     0.174     0.000        0.150
neos8                     0       1.000        0.000     1.000   1.000        1.000       0.320        0.000     0.365     0.000        0.507
neos8                     1       0.410        0.100     1.000   1.000        1.000       0.285        0.000     0.291     0.000        0.469
neos8                     2       1.000        1.000     1.000   1.000        1.000       0.331        0.000     0.318     0.000        0.552
net12                     0       0.382        0.422     0.376   0.252        0.374       0.120        0.000     0.108     0.000        0.138
net12                     1       0.264        0.149     0.239   0.622        0.397       0.123        0.000     0.120     0.000        0.107
net12                     2       0.168        0.201     0.203   0.453        0.327       0.111        0.000     0.115     0.000        0.104
netdiversion              0       0.262        1.000     0.593   1.000        1.000       0.262        0.000     0.262     0.000        0.143
netdiversion              1       0.345        0.583     1.000   1.000        1.000       0.222        0.000     0.222     0.000        0.296
netdiversion              2       0.426        1.000     0.402   1.000        1.000       0.190        0.000     0.188     0.000        0.107
nexp-150-20-8-5           0       0.557        0.058     0.511   0.073        0.565       0.344        0.000     0.317     0.000        0.324
nexp-150-20-8-5           1       0.459        0.051     0.505   0.071        0.552       0.262        0.000     0.281     0.000        0.302
nexp-150-20-8-5           2       0.521        0.054     0.539   0.072        0.590       0.324        0.000     0.308     0.000        0.310
ns1208400                 0       0.000        0.000     0.000   0.250        0.000       0.000        0.000     0.000     0.000        0.000
ns1208400                 1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
ns1830653                 0       1.000        1.000     1.000   1.000        1.000       0.255        0.000     0.252     0.000        0.241
ns1830653                 1       1.000        1.000     1.000   1.000        1.000       0.212        0.000     0.288     0.000        0.252
ns1830653                 2       1.000        1.000     1.000   1.000        1.000       0.244        0.000     0.264     0.000        0.238
ns1952667                 0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
ns1952667                 1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
ns1952667                 2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
nu25-pr12                 0       1.000        1.000     1.000   0.953        1.000       0.033        0.000     0.033     0.000        0.442
nu25-pr12                 1       1.000        1.000     1.000   0.989        1.000       0.011        0.000     0.011     0.000        0.442
nu25-pr12                 2       1.000        1.000     1.000   1.000        1.000       0.011        0.000     0.011     0.000        0.654
nursesched-sprint02       0       1.000        1.000     1.000   1.000        1.000       0.309        0.000     0.303     0.000        0.721
nursesched-sprint02       1       1.000        1.000     1.000   1.000        1.000       0.542        0.000     0.542     0.000        0.721
nursesched-sprint02       2       1.000        0.930     1.000   1.000        1.000       0.372        0.000     0.372     0.000        0.535
nw04                      0       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
nw04                      1       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
nw04                      2       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
p200x1188c                0       0.807        0.688     0.788   0.798        0.844       0.109        0.000     0.005     0.000        0.109
p200x1188c                1       0.773        0.757     0.800   0.796        0.868       0.109        0.000     0.109     0.000        0.109
p200x1188c                2       0.844        0.742     0.802   0.808        0.804       0.109        0.000     0.005     0.000        0.109
pg5_34                    0       0.992        0.276     0.993   0.343        1.000       0.772        0.000     0.774     0.000        0.772
pg5_34                    1       0.992        0.261     0.993   0.358        1.000       0.772        0.000     0.774     0.000        0.772
pg5_34                    2       0.993        0.271     0.993   0.356        1.000       0.772        0.000     0.774     0.000        0.772
physiciansched6-2         0       0.001        0.000     0.001   0.001        0.001       0.001        0.000     0.001     0.000        0.001
physiciansched6-2         1       0.001        0.000     0.001   0.000        0.001       0.001        0.000     0.001     0.000        0.001
physiciansched6-2         2       0.001        0.001     0.001   0.001        0.001       0.001        0.000     0.001     0.000        0.001
piperout-08               0       1.000        0.223     1.000   1.000        1.000       0.330        0.000     0.328     0.000        0.014
piperout-08               1       0.455        0.495     1.000   1.000        1.000       0.328        0.000     0.328     0.000        0.009
piperout-08               2       0.441        0.240     0.464   1.000        1.000       0.328        0.000     0.328     0.000        0.016
piperout-27               0       0.955        1.000     1.000   1.000        1.000       0.371        0.000     0.371     0.000        0.000
piperout-27               1       1.000        1.000     1.000   1.000        1.000       0.371        0.000     0.371     0.000        0.000
piperout-27               2       0.658        1.000     1.000   1.000        1.000       0.371        0.000     0.372     0.000        0.000
pk1                       0       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
pk1                       1       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
pk1                       2       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
qap10                     0       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
qap10                     2       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
rail507                   0       1.000        1.000     1.000   1.000        1.000       0.000        0.000     0.000     0.000        0.000
rail507                   1       0.305        1.000     0.312   1.000        1.000       0.000        0.000     0.000     0.000        0.000
rail507                   2       0.258        1.000     0.262   1.000        0.295       0.000        0.000     0.000     0.000        0.000
ran14x18-disj-8           0       0.408        0.419     0.398   0.694        1.000       0.005        0.000     0.005     0.000        0.008
ran14x18-disj-8           1       0.429        0.432     0.391   0.674        0.803       0.006        0.000     0.006     0.000        0.008
ran14x18-disj-8           2       0.398        0.428     0.378   0.672        1.000       0.006        0.000     0.006     0.000        0.008
reblock115                0       0.907        0.921     0.894   0.946        0.964       0.098        0.000     0.090     0.000        0.222
reblock115                1       0.937        0.916     0.819   0.957        0.957       0.083        0.000     0.090     0.000        0.218
reblock115                2       0.925        0.924     0.896   0.952        0.962       0.155        0.000     0.138     0.000        0.183
rmatr100-p10              0       1.000        1.000     1.000   1.000        1.000       0.043        0.000     0.040     0.000        0.039
rmatr100-p10              1       1.000        1.000     1.000   1.000        1.000       0.043        0.000     0.040     0.000        0.039
rmatr100-p10              2       1.000        1.000     1.000   1.000        1.000       0.043        0.000     0.040     0.000        0.039
rocI-4-11                 0       0.000        0.000     0.041   0.000        0.000       0.000        0.000     0.000     0.000        0.000
rocI-4-11                 1       0.006        0.000     0.000   0.001        0.000       0.000        0.000     0.000     0.000        0.000
rocI-4-11                 2       0.030        0.001     0.056   0.000        0.000       0.000        0.000     0.000     0.000        0.000
rococoC10-001000          0       0.166        0.894     0.624   0.925        1.000       0.166        0.000     0.166     0.000        0.373
rococoC10-001000          1       0.379        0.893     0.716   0.928        0.927       0.367        0.000     0.358     0.000        0.202
rococoC10-001000          2       0.363        0.910     0.695   0.914        0.919       0.363        0.000     0.358     0.000        0.371
roi2alpha3n4              1       0.395        0.387     0.391   0.593        0.881       0.000        0.000     0.000     0.000        0.265
roi2alpha3n4              2       0.391        0.376     0.416   0.565        0.855       0.007        0.000     0.007     0.000        0.264
roll3000                  0       0.225        0.328     0.426   0.406        1.000       0.202        0.000     0.213     0.000        0.557
roll3000                  1       0.237        0.034     0.363   0.408        1.000       0.202        0.000     0.213     0.000        0.494
roll3000                  2       0.203        0.020     0.459   0.398        1.000       0.202        0.000     0.213     0.000        0.561
s250r10                   0       0.000        0.000     0.000   0.027        0.042       0.000        0.000     0.000     0.000        0.000
s250r10                   1       0.001        0.001     0.001   0.049        0.049       0.000        0.000     0.000     0.000        0.000
s250r10                   2       0.026        0.024     0.026   0.032        0.032       0.000        0.000     0.000     0.000        0.000
sp150x300d                0       0.805        0.262     0.665   0.254        0.888       0.523        0.000     0.523     0.000        0.531
sp150x300d                1       0.777        0.237     0.692   0.242        0.888       0.523        0.000     0.523     0.000        0.531
sp150x300d                2       0.781        0.235     0.665   0.241        0.888       0.523        0.000     0.523     0.000        0.531
sp98ar                    0       0.632        0.335     0.666   0.535        0.825       0.099        0.000     0.099     0.000        0.153
sp98ar                    1       0.624        0.368     0.613   0.531        0.790       0.099        0.000     0.099     0.000        0.153
sp98ar                    2       0.620        0.391     0.619   0.581        0.712       0.099        0.000     0.099     0.000        0.153
supportcase33             0       0.244        0.265     0.321   0.313        0.462       0.060        0.000     0.060     0.000        0.422
supportcase33             1       0.401        0.217     0.337   0.313        0.423       0.032        0.000     0.032     0.000        0.422
supportcase33             2       0.458        0.205     0.347   0.289        0.422       0.024        0.000     0.024     0.000        0.422
supportcase42             0       0.911        0.911     0.911   0.984        0.984       0.146        0.146     0.146     0.000        0.000
supportcase42             1       0.763        0.763     0.763   0.982        0.982       0.121        0.121     0.121     0.000        0.000
supportcase42             2       0.853        0.853     0.853   0.983        0.983       0.190        0.190     0.190     0.000        0.000
swath1                    0       0.284        1.000     1.000   1.000        1.000       0.083        0.000     0.083     0.000        0.083
swath1                    1       1.000        1.000     1.000   1.000        1.000       0.083        0.000     0.083     0.000        0.083
swath1                    2       1.000        1.000     1.000   1.000        1.000       0.083        0.000     0.083     0.000        0.083
timtab1                   0       0.868        0.505     0.865   0.538        1.000       0.377        0.000     0.378     0.000        0.374
timtab1                   1       0.828        0.540     0.838   0.561        0.902       0.368        0.000     0.389     0.000        0.378
timtab1                   2       0.859        0.530     0.827   0.527        0.912       0.377        0.000     0.378     0.000        0.378
tr12-30                   0       0.960        0.110     0.947   0.120        0.966       0.576        0.000     0.576     0.000        0.576
tr12-30                   1       0.959        0.105     0.950   0.127        0.979       0.576        0.000     0.576     0.000        0.674
tr12-30                   2       0.936        0.100     0.954   0.113        0.971       0.576        0.000     0.576     0.000        0.674
traininstance6            0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
traininstance6            1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
traininstance6            2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
uct-subprob               0       0.667        0.468     0.725   0.488        0.777       0.110        0.000     0.131     0.000        0.105
uct-subprob               1       0.672        0.472     0.691   0.492        0.768       0.122        0.000     0.103     0.000        0.113
uct-subprob               2       0.646        0.456     0.711   0.504        0.782       0.115        0.000     0.136     0.000        0.118
wachplan                  0       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
wachplan                  1       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
wachplan                  2       0.000        0.000     0.000   0.000        0.000       0.000        0.000     0.000     0.000        0.000
